The Pulsating sdB+M Eclipsing System NY Virginis and its Circumbinary Planets

We searched for circumbinary planets orbiting NY Vir in historical eclipse times including our long-term CCD data. Sixty-eight times of minimum light with accuracies better than 10 s were used for the ephemeris computations. The best fit to those timings indicated that the orbital period of NY Vir has varied due to a combination of two sinusoids with periods of $P_3$=8.2 yr and $P_4$=27.0 yr and semi-amplitudes of $K_3$=6.9 s and $K_4$=27.3 s, respectively. The periodic variations most likely arise from a pair of light-time effects due to the presence of third and fourth bodies that are gravitationally bound to the eclipsing pair. We have derived the orbital parameters and the minimum masses, $M_3 \sin i_3$ = 2.8 M$\rm_{Jup}$ and $M_4 \sin i_4$ = 4.5 M$\rm_{Jup}$, of both objects. A dynamical analysis suggests that the outer companion is less likely to orbit the binary on a circular orbit. Instead we show that future timing data might push its eccentricity to moderate values for which the system exhibits long-term stability. The results demonstrate that NY Vir is probably a star-planet system, which consists of a very close binary star and two giant planets. The period ratio $P_{3}/P_{4}$ suggests that a long-term gravitational interaction between them would result in capture into a nearly 3:10 mean motion resonance. When the presence of the circumbinary planets is verified and understood more comprehensively, the formation and evolution of this planetary system should be advanced greatly.

==> table2.dat <==
Table 2. I-band photometry of NY Vir.
=========================================
    BJD           Diff. Mag   sigma Mag 
-----------------------------------------
2455589.880291    -0.0050      0.0070
2455589.881251     0.0073      0.0072
2455589.882212     0.0434      0.0073
2455589.883289     0.0721      0.0064
2455589.884481     0.1149      0.0064
2455589.885673     0.1218      0.0066
2455589.886865     0.1191      0.0064
2455589.888069     0.0966      0.0064
2455589.889261     0.0587      0.0060
2455589.890454     0.0175      0.0064
2455589.891646     0.0015      0.0062
2455589.892838     0.0150      0.0060
2455589.894030     0.0200      0.0062
2455589.895223     0.0266      0.0062
2455589.896415     0.0460      0.0062
2455589.897607     0.0538      0.0071
2455589.898799     0.0760      0.0071
2455589.899992     0.0615      0.0072
2455589.901184     0.0836      0.0071
2455589.902376     0.0957      0.0069
2455589.903568     0.1037      0.0070
2455589.904761     0.1101      0.0071
2455589.905964     0.1217      0.0072
2455589.907157     0.1411      0.0070
2455589.908349     0.1383      0.0083
2455589.909541     0.1697      0.0086
2455589.910733     0.1677      0.0093
2455589.911926     0.1832      0.0062
2455589.913118     0.1888      0.0060
2455589.914310     0.1998      0.0064
2455589.915502     0.2032      0.0062
2455589.916695     0.1976      0.0064
2455589.917887     0.2140      0.0064
2455589.926244     0.2768      0.0069
2455589.927436     0.2619      0.0070
2455589.928629     0.2617      0.0070
2455589.929821     0.2714      0.0060
2455589.931025     0.3103      0.0062
2455589.932217     0.4339      0.0093
2455589.933409     0.6162      0.0093
2455589.934601     0.8586      0.0102
2455589.935794     0.9939      0.0113
2455589.936986     1.0144      0.0093
2455589.938178     0.8312      0.0085
2455589.939370     0.6488      0.0083
2455589.940563     0.4422      0.0069
2455589.941755     0.3198      0.0067
2455589.942947     0.2796      0.0062
2455589.944139     0.2771      0.0087
2455589.945343     0.2875      0.0091
2455589.946535     0.2347      0.0084
2455589.947728     0.2836      0.0091
2455589.948920     0.2549      0.0069
2455589.950112     0.2538      0.0070
2455589.951304     0.2417      0.0069
2455589.952497     0.2469      0.0063
2455589.953689     0.2282      0.0078
2455589.954881     0.2230      0.0070
2455589.956073     0.2202      0.0069
2455589.957266     0.2048      0.0069
2455589.958458     0.2056      0.0071
2455589.959650     0.1819      0.0062
2455589.960842     0.1940      0.0062
2455589.962035     0.1654      0.0086
2455589.963227     0.1583      0.0069
2455589.964419     0.1513      0.0066
2455589.965611     0.1294      0.0064
2455589.966804     0.1374      0.0064
2455589.968007     0.1124      0.0062
2455589.969200     0.1193      0.0064
2455589.970392     0.0833      0.0070
2455589.971584     0.0917      0.0084
2455589.972776     0.0681      0.0084
2455589.973969     0.0567      0.0086
2455589.975161     0.0554      0.0086
2455589.976700     0.0344      0.0049
2455589.978587     0.0229      0.0046
2455589.980485     0.0123      0.0049
2455589.982372     0.0336      0.0047
2455589.984259     0.0911      0.0048
2455589.986146     0.1358      0.0049
2455589.988033     0.1346      0.0049
2455589.989931     0.0799      0.0047
2455589.991818     0.0247      0.0048
2455589.993971     0.0087      0.0058
2455589.995857     0.0205      0.0048
2455589.997744     0.0368      0.0049
2455589.999642     0.0578      0.0048
2455590.001529     0.0655      0.0049
2455590.003416     0.0889      0.0049
2455590.005303     0.0996      0.0049
2455590.007189     0.1236      0.0049
2455590.009076     0.1335      0.0050
2455590.010975     0.1493      0.0049
2455590.012861     0.1646      0.0050
2455590.014748     0.1847      0.0049
2455590.016635     0.2041      0.0055
2455590.018522     0.2103      0.0056
2455590.020420     0.2249      0.0049
2455590.022307     0.2269      0.0049
2455590.024193     0.2362      0.0056
2455590.027967     0.2456      0.0056
2455590.029865     0.2540      0.0060
2455590.031752     0.2717      0.0067
2455590.033639     0.4469      0.0066
2455590.035526     0.7613      0.0074
2455590.037412     0.9695      0.0083
2455590.039299     0.7938      0.0083
2455590.041186     0.4719      0.0075
2455590.043084     0.2683      0.0060
2455590.044971     0.2442      0.0061
2455590.046858     0.2410      0.0060
2455590.048744     0.2238      0.0058
2455590.050631     0.2266      0.0061
2455590.052529     0.2269      0.0067
2455590.054416     0.2171      0.0067
2455590.056303     0.2251      0.0072
2455590.058190     0.2241      0.0080
2455590.060077     0.2095      0.0081
2455590.061963     0.1990      0.0101
2455590.898908     0.0569      0.0049
2455590.900794     0.0058      0.0049
2455590.902693    -0.0160      0.0051
2455590.904579     0.0104      0.0049
2455590.906466     0.0198      0.0051
2455590.908353     0.0368      0.0051
2455590.912138     0.0706      0.0051
2455590.914025     0.0783      0.0051
2455590.917798     0.1212      0.0056
2455590.919697     0.1376      0.0049
2455590.921583     0.1578      0.0057
2455590.923470     0.1693      0.0057
2455590.925357     0.1923      0.0048
2455590.927244     0.2065      0.0056
2455590.929142     0.2171      0.0061
2455590.931040     0.2299      0.0160
2455590.933460     0.2473      0.0208
2455590.935346     0.2461      0.0273
2455590.937233     0.2579      0.0082
2455590.939131     0.2642      0.0103
2455590.941018     0.2892      0.0152
2455590.942905     0.4877      0.0108
2455590.944792     0.8213      0.0103
2455590.946690     1.0010      0.0187
2455590.948577     0.7600      0.0171
2455590.950464     0.4660      0.0214
2455590.952350     0.2825      0.0208
2455590.954237     0.2613      0.0264
2455590.956135     0.2638      0.0099
2455590.958022     0.2502      0.0269
2455590.959909     0.2416      0.0068
2455590.961807     0.2291      0.0322
2455590.963694     0.2235      0.0267
2455590.965581     0.2129      0.0127
2455590.967467     0.1949      0.0107
2455590.969366     0.1726      0.0238
2455590.971253     0.1440      0.0095
2455590.973139     0.1406      0.0243
2455590.975026     0.1274      0.0221
2455590.976924     0.1063      0.0056
2455590.978811     0.0934      0.0352
2455590.980698     0.0843      0.0061
2455590.982585     0.0743      0.0347
2455590.984483     0.0309      0.0347
2455590.986370     0.0300      0.0245
2455590.988257     0.0225      0.0246
2455590.990143     0.0065      0.0154
2455590.992030     0.0149      0.0159
2455590.993917     0.0617      0.0160
2455590.995815     0.1036      0.0099
2455590.997702     0.1185      0.0180
2455590.999589     0.0760      0.0142
2455591.001475     0.0237      0.0120
2455591.003374    -0.0062      0.0133
2455591.005260     0.0068      0.0096
2455591.007147     0.0184      0.0066
2455591.009034     0.0416      0.0069
2455591.010932     0.0562      0.0064
2455591.012819     0.0719      0.0074
2455591.014960     0.0852      0.0055
2455591.016847     0.1020      0.0054
2455591.018746     0.1206      0.0048
2455591.020632     0.1299      0.0051
2455591.022519     0.1480      0.0048
2455591.024406     0.1598      0.0054
2455591.026304     0.1823      0.0133
2455591.028191     0.1941      0.0245
2455591.030078     0.2015      0.0054
2455591.031964     0.2154      0.0050
2455591.033851     0.2227      0.0055
2455591.035738     0.2401      0.0057
2455591.037636     0.2289      0.0056
2455591.039523     0.2397      0.0057
2455591.041410     0.2469      0.0055
2455591.043297     0.3772      0.0056
2455591.045195     0.6779      0.0063
2455591.047082     0.9501      0.0079
2455591.048968     0.8723      0.0071
2455591.050855     0.5491      0.0063
2455591.052742     0.3065      0.0057
2455591.056527     0.2500      0.0056
2455591.058414     0.2308      0.0060
2455591.060312     0.2335      0.0060
2455591.062199     0.2238      0.0063
2455599.867089     0.1009      0.0059
2455599.868976     0.0981      0.0059
2455599.872749     0.0688      0.0059
2455599.874647     0.0428      0.0059
2455599.876534     0.0263      0.0053
2455599.878421    -0.0052      0.0054
2455599.880308    -0.0119      0.0051
2455599.882194     0.0052      0.0053
2455599.884093     0.0682      0.0057
2455599.885979     0.1188      0.0057
2455599.887866     0.1059      0.0075
2455599.889753     0.0655      0.0072
2455599.891640     0.0093      0.0125
2455599.893538    -0.0003      0.0069
2455599.895425     0.0196      0.0066
2455599.897311     0.0288      0.0051
2455599.899198     0.0450      0.0057
2455599.901085     0.0583      0.0057
2455599.902983     0.0748      0.0057
2455599.904870     0.0941      0.0057
2455599.906757     0.1181      0.0061
2455599.908644     0.1312      0.0061
2455599.910530     0.1450      0.0124
2455599.912429     0.1607      0.0056
2455599.914315     0.1722      0.0057
2455599.916202     0.1920      0.0057
2455599.918089     0.2037      0.0057
2455599.919976     0.2240      0.0057
2455599.921874     0.2294      0.0057
2455599.923761     0.2387      0.0057
2455599.925647     0.2494      0.0057
2455599.927534     0.2551      0.0057
2455599.929421     0.2480      0.0070
2455599.931319     0.2606      0.0177
2455599.933206     0.4452      0.0081
2455599.935093     0.7394      0.0070
2455599.936979     0.9595      0.0088
2455599.938866     0.7483      0.0076
2455599.941008     0.4115      0.0065
2455599.942894     0.2539      0.0061
2455599.944781     0.2352      0.0165
2455599.946668     0.1974      0.0060
2455599.948555     0.2199      0.0060
2455599.950441     0.2173      0.0057
2455599.952340     0.2047      0.0056
2455599.954226     0.1905      0.0057
2455599.956113     0.1804      0.0056
2455599.958000     0.1703      0.0055
2455599.959887     0.1540      0.0056
2455599.961773     0.1466      0.0056
2455599.963672     0.1110      0.0049
2455599.965558     0.1037      0.0049
2455599.967445     0.0650      0.0049
2455599.969332     0.0803      0.0049
2455599.971219     0.0562      0.0051
2455599.973117     0.0411      0.0049
2455599.975004     0.0338      0.0051
2455599.976890     0.0116      0.0048
2455599.978777     0.0004      0.0050
2455599.980664    -0.0175      0.0049
2455599.982562    -0.0097      0.0051
2455599.984449     0.0371      0.0050
2455599.986336     0.0942      0.0049
2455599.988223     0.1040      0.0048
2455599.990109     0.0580      0.0049
2455599.992008     0.0078      0.0050
2455599.993894     0.0010      0.0051
2455599.995781     0.0038      0.0046
2455599.997668     0.0072      0.0049
2455599.999566     0.0199      0.0051
2455600.001453     0.0348      0.0051
2455600.003340     0.0531      0.0050
2455600.005226     0.0670      0.0046
2455600.007113     0.0796      0.0048
2455600.009000     0.1083      0.0050
2455600.010887     0.1311      0.0046
2455600.012785     0.1474      0.0044
2455600.014672     0.1673      0.0049
2455600.016558     0.2002      0.0057
2455600.018445     0.2134      0.0054
2455600.020332     0.2126      0.0049
2455600.022230     0.2245      0.0049
2455600.024117     0.2368      0.0055
2455600.026004     0.2383      0.0056
2455600.027890     0.2475      0.0054
2455600.029777     0.2574      0.0056
2455600.031676     0.2561      0.0056
2455600.033562     0.3700      0.0052
2455600.035449     0.6613      0.0062
2455600.037336     0.9659      0.0080
2455600.039223     0.9061      0.0081
2455600.041514     0.5066      0.0062
2455600.043401     0.2873      0.0072
2455600.045288     0.2551      0.0048
2455600.047186     0.2369      0.0049
2455600.049328     0.2373      0.0057
2455600.051214     0.2280      0.0057
2455600.053101     0.2297      0.0060
2455600.054988     0.2215      0.0069
2455600.056886     0.2024      0.0072
2455600.058773     0.1864      0.0088
2455600.060660     0.1589      0.0100
2455600.062546     0.1804      0.0136
2455600.868418     0.1789      0.0069
2455600.870305     0.1700      0.0067
2455600.872192     0.1607      0.0079
2455600.874090     0.1548      0.0082
2455600.875977     0.1232      0.0067
2455600.877863     0.1040      0.0066
2455600.879750     0.0699      0.0057
2455600.881637     0.0495      0.0065
2455600.883524     0.0254      0.0059
2455600.885410     0.0270      0.0150
2455600.887309     0.0097      0.0059
2455600.889195    -0.0014      0.0056
2455600.891082     0.0010      0.0062
2455600.892969     0.0396      0.0161
2455600.894856     0.0963      0.0166
2455600.896754     0.1271      0.0170
2455600.898641     0.0869      0.0174
2455600.900528     0.0470      0.0169
2455600.902414     0.0091      0.0163
2455600.904301    -0.0025      0.0061
2455600.906188     0.0102      0.0058
2455600.908086     0.0318      0.0061
2455600.909973     0.0541      0.0149
2455600.911860     0.0622      0.0137
2455600.913746     0.0916      0.0140
2455600.915633     0.0949      0.0136
2455600.917520     0.1119      0.0059
2455600.919418     0.1382      0.0132
2455600.921305     0.1402      0.0136
2455600.923192     0.1706      0.0144
2455600.925090     0.1793      0.0153
2455600.926977     0.1874      0.0148
2455600.928863     0.2070      0.0144
2455600.930750     0.2188      0.0070
2455600.932637     0.2294      0.0064
2455600.934535     0.2385      0.0064
2455600.936422     0.2540      0.0064
2455600.938309     0.2450      0.0119
2455600.940195     0.2558      0.0149
2455600.942082     0.3094      0.0062
2455600.960545     0.2226      0.0057
2455600.962431     0.2111      0.0057
2455600.964330     0.2087      0.0057
2455600.966216     0.1958      0.0057
2455600.968103     0.1787      0.0057
2455600.971877     0.1687      0.0057
2455600.973775     0.1290      0.0057
2455600.975662     0.1169      0.0057
2455600.977548     0.0973      0.0057
2455600.979435     0.0798      0.0051
2455600.981322     0.0640      0.0052
2455600.983220     0.0387      0.0051
2455600.985107     0.0214      0.0051
2455600.986994     0.0085      0.0051
2455600.988880    -0.0001      0.0051
2455600.990767    -0.0118      0.0051
2455600.992665    -0.0033      0.0051
2455600.994552     0.0474      0.0051
2455600.996439     0.0951      0.0060
2455600.998337     0.1013      0.0057
2455601.010584     0.0324      0.0051
2455601.012471     0.0638      0.0052
2455601.014357     0.0746      0.0057
2455601.016244     0.0949      0.0051
2455601.018131     0.0981      0.0057
2455601.020017     0.1172      0.0051
2455601.021916     0.1381      0.0057
2455601.023803     0.1628      0.0057
2455601.025689     0.1647      0.0056
2455601.027576     0.2116      0.0057
2455601.029463     0.2206      0.0057
2455601.031350     0.2295      0.0057
2455601.033248     0.2156      0.0057
2455601.035135     0.2255      0.0057
2455601.037021     0.2288      0.0057
2455601.038908     0.2472      0.0070
2455601.040806     0.2469      0.0058
2455601.042693     0.2832      0.0057
2455601.044580     0.4917      0.0065
2455601.046467     0.8344      0.0082
2455601.048353     0.9872      0.0100
2455601.050252     0.7678      0.0083
2455601.052138     0.4522      0.0067
2455601.054025     0.2780      0.0072
2455601.055912     0.2458      0.0086
2455601.057799     0.2340      0.0098
2455601.059697     0.2264      0.0112
2455602.015396     0.0020      0.0066
2455602.017283     0.0063      0.0068
2455602.019170     0.0195      0.0067
2455602.021057     0.0299      0.0066
2455602.022943     0.0324      0.0070
2455602.024842     0.0589      0.0067
2455602.026728     0.0861      0.0066
2455602.028615     0.0859      0.0066
2455602.030502     0.1045      0.0083
2455602.032389     0.1171      0.0073
2455602.034287     0.1455      0.0067
2455602.036174     0.1783      0.0072
2455602.039947     0.2101      0.0070
2455602.041834     0.2126      0.0070
2455602.045619     0.2244      0.0073
2455602.047506     0.2297      0.0070
2455602.049392     0.2415      0.0071
2455602.051279     0.2558      0.0075
2455602.053166     0.3141      0.0083
2455602.055053     0.5320      0.0099
2455602.056951     0.8213      0.0129
2455602.058838     0.9509      0.0160
2455603.016261     0.1042      0.0044
2455603.018148     0.1300      0.0044
2455603.020035     0.0957      0.0044
2455603.021921     0.0358      0.0044
2455603.023808    -0.0112      0.0044
2455603.025706    -0.0041      0.0044
2455603.027593     0.0108      0.0044
2455603.029480     0.0282      0.0044
2455603.031367     0.0403      0.0044
2455603.033265     0.0622      0.0044
2455603.035152     0.0822      0.0044
2455603.037038     0.0965      0.0044
2455603.040812     0.1450      0.0046
2455603.042699     0.1606      0.0044
2455603.044597     0.1544      0.0044
2455603.046484     0.1750      0.0044
2455603.048370     0.1848      0.0049
2455603.050257     0.2010      0.0048
2455603.052144     0.2209      0.0055
2455603.054042     0.2277      0.0057
2455603.055929     0.2322      0.0060
2455603.057816     0.2424      0.0076
2455603.998721     0.1785      0.0057
2455604.000607     0.1702      0.0056
2455604.002494     0.1536      0.0056
2455604.004381     0.1451      0.0057
2455604.006279     0.1314      0.0057
2455604.008166     0.1164      0.0056
2455604.010053     0.0911      0.0051
2455604.011939     0.0825      0.0049
2455604.013826     0.0661      0.0051
2455604.015724     0.0239      0.0049
2455604.017611     0.0077      0.0051
2455604.019498     0.0026      0.0049
2455604.021385    -0.0086      0.0051
2455604.023271     0.0010      0.0089
2455604.025158     0.0503      0.0077
2455604.027056     0.1088      0.0186
2455604.028943     0.1061      0.0195
2455604.030830     0.0647      0.0185
2455604.032717     0.0048      0.0133
2455604.034603    -0.0062      0.0058
2455604.036490     0.0152      0.0049
2455604.038539     0.0199      0.0185
2455604.040426     0.0251      0.0184
2455604.042312     0.0464      0.0054
2455604.044199     0.0594      0.0051
2455604.047984     0.0977      0.0057
2455604.049871     0.1180      0.0065
2455604.051758     0.1349      0.0065
2455604.053644     0.1557      0.0145
2455604.055543     0.1776      0.0074
2455958.928408     0.2059      0.0067
2455958.929485     0.2216      0.0065
2455958.930561     0.2209      0.0064
2455958.931638     0.2394      0.0070
2455958.932714     0.2462      0.0065
2455958.933791     0.2574      0.0063
2455958.934856     0.2460      0.0071
2455958.935932     0.2538      0.0067
2455958.937009     0.2492      0.0062
2455958.938085     0.2659      0.0068
2455958.939162     0.2599      0.0069
2455958.940238     0.2732      0.0069
2455958.941315     0.2637      0.0070
2455958.942391     0.3010      0.0062
2455958.943468     0.4102      0.0069
2455958.944544     0.5757      0.0076
2455958.945621     0.7599      0.0085
2455958.946697     0.9658      0.0093
2455958.947774     0.9676      0.0092
2455958.948850     0.9154      0.0093
2455958.949927     0.7133      0.0083
2455958.951003     0.5340      0.0075
2455958.952080     0.3777      0.0067
2455958.953156     0.2907      0.0060
2455958.954233     0.2569      0.0067
2455958.955309     0.2658      0.0067
2455958.956386     0.2694      0.0067
2455958.957462     0.2826      0.0060
2455958.958539     0.2564      0.0069
2455958.959615     0.2688      0.0067
2455958.960692     0.2426      0.0059
2455958.961768     0.2578      0.0061
2455958.962845     0.2380      0.0060
2455958.963921     0.2416      0.0059
2455958.964998     0.2185      0.0061
2455958.966074     0.2367      0.0060
2455958.967151     0.2096      0.0060
2455958.968227     0.1954      0.0064
2455958.969303     0.1833      0.0059
2455958.970380     0.1899      0.0060
2455958.971456     0.1717      0.0060
2455958.972533     0.1621      0.0060
2455958.973609     0.1545      0.0062
2455958.974674     0.1415      0.0061
2455958.975751     0.1374      0.0060
2455958.976827     0.1274      0.0060
2455958.977904     0.1156      0.0060
2455958.978980     0.0945      0.0061
2455958.980057     0.0901      0.0060
2455958.981133     0.0717      0.0063
2455958.982210     0.0670      0.0062
2455958.983286     0.0626      0.0063
2455958.984363     0.0528      0.0059
2455958.985439     0.0470      0.0061
2455958.986516     0.0364      0.0056
2455958.987592     0.0343      0.0060
2455958.988669     0.0338      0.0063
2455958.989745     0.0286      0.0058
2455958.990822     0.0055      0.0063
2455958.991898     -0.004      0.0063
2455958.992975     0.0200      0.0054
2455958.994051     0.0370      0.0059
2455958.995128     0.0694      0.0059
2455958.996204     0.0959      0.0061
2455958.997281     0.1318      0.0060
2455958.998357     0.1402      0.0062
2455958.999434     0.1271      0.0059
2455959.000510     0.0975      0.0060
2455959.001587     0.0552      0.0054
2455959.002663     0.0267      0.0062
2455959.003740     0.0040      0.0063
2455959.004816     -0.005      0.0064
2455959.005893     0.0050      0.0058
2455959.006969     0.0085      0.0060
2455959.008046     0.0185      0.0063
2455959.009122     0.0249      0.0062
2455959.010199     0.0409      0.0060
2455959.011275     0.0429      0.0058
2455959.012352     0.0496      0.0060
2455959.013428     0.0676      0.0059
2455959.014505     0.0710      0.0060
2455959.015581     0.0785      0.0062
2455959.016658     0.0944      0.0060
2455959.017734     0.1094      0.0060
2455959.018811     0.1263      0.0060
2455959.019887     0.1329      0.0061
2455959.020963     0.1507      0.0061
2455959.022040     0.1517      0.0060
2455959.023116     0.1713      0.0061
2455959.024193     0.1659      0.0060
2455959.025269     0.1801      0.0062
2455959.026346     0.1865      0.0062
2455959.027422     0.1984      0.0059
2455959.028499     0.2041      0.0064
2455959.029575     0.2143      0.0060
2455959.030652     0.2160      0.0060
2455959.031728     0.2292      0.0062
2455959.032805     0.2279      0.0060
2455959.033881     0.2474      0.0059
2455959.034958     0.2491      0.0060
2455959.036034     0.2631      0.0062
2455959.037111     0.2512      0.0062
2455959.038187     0.2586      0.0061
2455959.039264     0.2533      0.0063
2455959.040340     0.2723      0.0061
2455959.041417     0.2586      0.0061
2455959.042493     0.2676      0.0060
2455959.043570     0.3172      0.0060
2455959.044646     0.4398      0.0070
2455959.045723     0.6055      0.0066
2455959.046799     0.8197      0.0077
2455959.047876     0.9718      0.0093
2455959.048952     1.0212      0.0093
2455959.050029     0.9141      0.0085
2455959.051105     0.7310      0.0077
2455959.052182     0.5311      0.0071
2455959.053258     0.3917      0.0070
2455959.054335     0.2759      0.0071
2455959.055411     0.2701      0.0073
2455959.056488     0.2541      0.0073
2455959.057564     0.2561      0.0073
2455959.058641     0.2568      0.0073
2455959.059717     0.2628      0.0077
2455959.060794     0.2498      0.0087
2455959.061870     0.2634      0.0092
2455959.062947     0.2453      0.0097
2455959.064023     0.2305      0.0111
2455959.065100     0.2283      0.0125
2455959.924382     0.0899      0.0094
2455959.925679     0.1127      0.0095
2455959.927589     0.1380      0.0076
2455959.929476     0.1607      0.0085
2455959.931362     0.1847      0.0084
2455959.933249     0.1767      0.0076
2455959.935136     0.1775      0.0077
2455959.937023     0.1894      0.0086
2455959.938909     0.2049      0.0088
2455959.940796     0.2063      0.0088
2455959.942683     0.2310      0.0086
2455959.944570     0.2415      0.0084
2455959.946456     0.2570      0.0083
2455959.948343     0.2758      0.0083
2455959.950230     0.2866      0.0083
2455959.952117     0.2934      0.0083
2455959.954003     0.4814      0.0100
2455959.955890     0.7922      0.0119
2455959.957777     0.9735      0.0136
2455959.959664     0.7974      0.0109
2455959.961550     0.4918      0.0091
2455959.963437     0.2879      0.0084
2455959.965324     0.2641      0.0084
2455959.967222     0.2966      0.0083
2455959.969109     0.2804      0.0081
2455959.970996     0.2527      0.0081
2455959.972882     0.2518      0.0076
2455959.974769     0.2210      0.0076
2455959.976656     0.1993      0.0077
2455959.978543     0.1972      0.0076
2455959.980429     0.1771      0.0076
2455959.982316     0.1659      0.0063
2455959.984203     0.1657      0.0073
2455959.986090     0.1599      0.0074
2455959.987976     0.1448      0.0068
2455959.989863     0.1166      0.0068
2455959.991750     0.0972      0.0073
2455959.993637     0.0759      0.0070
2455959.995523     0.0392      0.0067
2455959.997410     0.0204      0.0068
2455959.999297     0.0057      0.0070
2455960.001184     0.0014      0.0070
2455960.003070     0.0189      0.0068
2455960.004957     0.0702      0.0066
2455960.006844     0.1159      0.0074
2455960.008731     0.1311      0.0074
2455960.010617     0.0721      0.0074
2455960.012504     0.0172      0.0077
2455960.014391     -0.023      0.0073
2455960.016278     -0.008      0.0070
2455960.018164     -0.001      0.0175
2455960.021799     0.0427      0.0074
2455960.023686     0.0569      0.0070
2455960.025573     0.0547      0.0070
2455960.027459     0.0896      0.0076
2455960.029346     0.1070      0.0069
2455960.031233     0.1338      0.0076
2455960.033120     0.1598      0.0079
2455960.035006     0.2126      0.0077
2455960.036893     0.2269      0.0075
2455960.038780     0.2449      0.0075
2455960.040667     0.2575      0.0075
2455960.042553     0.2770      0.0075
2455960.044440     0.2854      0.0073
2455960.046327     0.2907      0.0074
2455960.048214     0.2849      0.0072
2455960.050100     0.2590      0.0073
2455960.051999     0.2552      0.0083
2455960.053874     0.3031      0.0083
2455960.055772     0.5624      0.0091
2455960.057647     0.9542      0.0124
2455960.059534     1.0174      0.0145
2456346.855489     0.2220      0.0105
2456346.856797     0.2341      0.0105
2456346.858105     0.2190      0.0105
2456346.859413     0.2073      0.0136
2456346.860721     0.2098      0.0105
2456346.862029     0.2251      0.0141
2456346.863337     0.2204      0.0117
2456346.864645     0.1798      0.0106
2456346.865953     0.2031      0.0109
2456346.867261     0.1717      0.0128
2456346.868569     0.1651      0.0110
2456346.869877     0.1629      0.0127
2456346.871185     0.1562      0.0101
2456346.872493     0.1440      0.0106
2456346.873801     0.1321      0.0097
2456346.875109     0.1219      0.0099
2456346.876417     0.1204      0.0099
2456346.877725     0.1086      0.0099
2456346.879033     0.0950      0.0099
2456346.880352     0.0816      0.0099
2456346.881660     0.0906      0.0097
2456346.882968     0.0880      0.0097
2456346.884276     0.0995      0.0101
2456346.885584     0.0824      0.0099
2456346.886892     0.0442      0.0116
2456346.888200     0.0669      0.0100
2456346.889508     0.0367      0.0097
2456346.890816     0.0267      0.0099
2456346.892124     0.0080      0.0104
2456346.893432    -0.0259      0.0118
2456346.894740     0.0103      0.0093
2456346.896048     0.0257      0.0099
2456346.897356     0.0790      0.0099
2456346.898664     0.1107      0.0101
2456346.899972     0.1056      0.0099
2456346.901280     0.0974      0.0116
2456346.902588     0.0381      0.0120
2456346.903896     0.0115      0.0089
2456346.905204     0.0311      0.0091
2456346.906512     0.0034      0.0093
2456346.907820     0.0129      0.0095
2456346.909128     0.0282      0.0093
2456346.910436     0.0138      0.0093
2456346.911744     0.0289      0.0093
2456346.913052     0.0213      0.0099
2456346.914360     0.0425      0.0116
2456346.915668     0.0512      0.0095
2456346.916976     0.0599      0.0095
2456346.918283     0.0871      0.0093
2456346.919591     0.0810      0.0093
2456346.920899     0.1041      0.0095
2456346.922207     0.1286      0.0097
2456346.923515     0.1391      0.0105
2456346.924823     0.0818      0.0107
2456346.926131     0.1602      0.0095
2456346.927439     0.1572      0.0092
2456346.928759     0.1611      0.0099
2456346.930067     0.1667      0.0112
2456346.931363     0.1676      0.0113
2456346.932671     0.1948      0.0108
2456346.933991     0.1929      0.0132
2456346.935299     0.2099      0.0107
2456346.936607     0.1823      0.0111
2456346.937915     0.2067      0.0156
2456346.939223     0.2135      0.0119
2456346.940531     0.2134      0.0135
2456346.941839     0.2431      0.0111
2456346.943146     0.2397      0.0118
2456346.944570     0.2476      0.0119
2456346.945867     0.3807      0.0133
2456346.947186     0.5643      0.0154
2456346.948494     0.7866      0.0145
2456346.949802     0.9058      0.0145
2456346.951110     0.8539      0.0143
2456346.952418     0.6511      0.0132
2456346.953726     0.4246      0.0123
2456346.955022     0.2743      0.0119
2456346.956330     0.2345      0.0109
2456346.957638     0.2042      0.0171
2456346.958946     0.2513      0.0115
2456346.960254     0.2509      0.0112
2456346.961562     0.2243      0.0105
2456346.962870     0.2315      0.0113
2456346.964178     0.2098      0.0121
2456346.965486     0.2041      0.0112
2456346.966794     0.1851      0.0140
2456346.968102     0.1763      0.0135
2456347.915164    -0.0082      0.0129
2456347.915893    -0.0140      0.0136
2456347.916622     0.0048      0.0137
2456347.917352    -0.0091      0.0132
2456347.918081    -0.0286      0.0138
2456347.918810     0.0285      0.0136
2456347.919539    -0.0010      0.0137
2456347.920268    -0.0001      0.0135
2456347.920998     0.0101      0.0140
2456347.921727     0.0176      0.0138
2456347.922456     0.0352      0.0137
2456347.923185     0.0638      0.0144
2456347.923915     0.0331      0.0148
2456347.924644     0.0417      0.0137
2456347.925373     0.0610      0.0148
2456347.926102     0.0664      0.0140
2456347.926831     0.0802      0.0145
2456347.927561     0.0902      0.0147
2456347.928290     0.0886      0.0144
2456347.929019     0.1075      0.0142
2456347.929748     0.1145      0.0146
2456347.930478     0.1322      0.0146
2456347.931207     0.1398      0.0148
2456347.931948     0.1399      0.0148
2456347.932677     0.1577      0.0146
2456347.933394     0.1600      0.0156
2456347.934135     0.1555      0.0151
2456347.934853     0.1303      0.0154
2456347.935582     0.1652      0.0156
2456347.936311     0.1562      0.0157
2456347.937041     0.1805      0.0149
2456347.937770     0.2033      0.0156
2456347.938499     0.2134      0.0162
2456347.939228     0.1923      0.0164
2456347.939957     0.1922      0.0160
2456347.940687     0.1798      0.0159
2456347.941416     0.1947      0.0158
2456347.942145     0.2386      0.0166
2456347.942874     0.2161      0.0167
2456347.943604     0.1970      0.0160
2456347.944333     0.2513      0.0167
2456347.945062     0.2396      0.0163
2456347.945791     0.2399      0.0162
2456347.946520     0.2810      0.0164
2456347.947250     0.2433      0.0163
2456347.947979     0.2436      0.0165
2456347.948708     0.2248      0.0159
2456347.949437     0.2248      0.0156
2456347.950167     0.2444      0.0160
2456347.950896     0.2184      0.0160
2456347.951625     0.2173      0.0165
2456347.952354     0.2243      0.0158
2456347.953083     0.2437      0.0165
2456347.953813     0.2279      0.0162
2456347.954553     0.2449      0.0162
2456347.955271     0.2826      0.0164
2456347.956012     0.3514      0.0171
2456347.956741     0.5160      0.0187
2456347.957470     0.6544      0.0184
2456347.958200     0.7170      0.0199
2456347.958929     0.8690      0.0217
2456347.959658     0.9937      0.0240
2456347.960387     0.9911      0.0250
2456347.961116     0.9583      0.0241
2456347.961846     0.8700      0.0217
2456347.962563     0.6545      0.0193
2456347.963293     0.5604      0.0190
2456347.964022     0.4703      0.0176
2456347.964751     0.3449      0.0164
2456347.965492     0.3131      0.0185
2456347.966221     0.2327      0.0161
2456347.966950     0.2419      0.0158
2456347.967679     0.2503      0.0165
2456347.968409     0.2377      0.0157
2456347.969138     0.2327      0.0165
2456347.969867     0.2417      0.0164
2456347.970596     0.2098      0.0158
2456347.971326     0.2024      0.0163
2456347.972055     0.2283      0.0167
2456347.972784     0.1987      0.0165
2456347.973513     0.2034      0.0168
2456347.974242     0.2304      0.0170
2456347.974972     0.2354      0.0161
2456347.975701     0.2366      0.0161
2456347.976430     0.2221      0.0169
2456347.977159     0.1914      0.0166
2456347.977889     0.1848      0.0170
2456347.978618     0.2229      0.0167
2456347.979347     0.1848      0.0170
2456347.980076     0.2085      0.0163
2456347.980805     0.1709      0.0170
2456347.981535     0.1703      0.0172
2456347.982264     0.1873      0.0170
2456347.982993     0.1574      0.0191
2456347.983722     0.1544      0.0321
2456358.870189     1.0129      0.0188
2456358.870918     0.9325      0.0317
2456358.871647     0.7910      0.0148
2456358.872377     0.6664      0.0166
2456358.873117     0.5349      0.0124
2456358.873847     0.4340      0.0138
2456358.874576     0.3471      0.0171
2456358.875317     0.2594      0.0111
2456358.876046     0.2545      0.0116
2456358.876775     0.2645      0.0121
2456358.877516     0.2187      0.0128
2456358.878245     0.2386      0.0131
2456358.878986     0.2578      0.0119
2456358.879715     0.2226      0.0119
2456358.880456     0.2356      0.0108
2456358.881185     0.2484      0.0117
2456358.881914     0.2326      0.0190
2456358.882655     0.2384      0.0114
2456358.883384     0.2409      0.0119
2456358.884125     0.2140      0.0110
2456358.884854     0.2239      0.0111
2456358.885583     0.2242      0.0108
2456358.886324     0.1911      0.0117
2456358.887794     0.1995      0.0109
2456358.888523     0.1865      0.0111
2456358.889253     0.1728      0.0138
2456358.889993     0.1613      0.0108
2456358.890723     0.1714      0.0111
2456358.891463     0.1876      0.0150
2456358.892193     0.1590      0.0111
2456358.892933     0.1559      0.0108
2456358.893663     0.1406      0.0130
2456358.894392     0.1570      0.0299
2456358.895133     0.1404      0.0130
2456358.895862     0.1526      0.0111
2456358.896603     0.1239      0.0111
2456358.897332     0.1064      0.0128
2456358.898073     0.1107      0.0111
2456358.898813     0.1150      0.0103
2456358.899554     0.0939      0.0104
2456358.900283     0.0963      0.0109
2456358.901024     0.0844      0.0102
2456358.901753     0.0755      0.0105
2456358.902494     0.0861      0.0105
2456358.903223     0.0585      0.0105
2456358.903964     0.0696      0.0100
2456358.904693     0.0715      0.0102
2456358.905423     0.0242      0.0140
2456358.906163     0.0584      0.0103
2456358.906893     0.0510      0.0100
2456358.907633     0.0271      0.0100
2456358.908363     0.0415      0.0102
2456358.909092     0.0322      0.0100
2456358.909833     0.0200      0.0100
2456358.910562     0.0335      0.0102
2456358.911291     0.0182      0.0100
2456358.912032     0.0129      0.0102
2456358.912761     0.0155      0.0102
2456358.913490     0.0009      0.0100
2456358.914231    -0.0145      0.0102
2456358.914960     0.0041      0.0102
2456358.915689    -0.0168      0.0140
2456358.916430     0.0215      0.0105
2456358.917159     0.0586      0.0101
2456358.917900     0.0708      0.0103
2456358.918629     0.0751      0.0101
2456358.919359     0.1145      0.0103
2456358.920088     0.1143      0.0100
2456358.920829     0.1121      0.0106
2456358.921558     0.1161      0.0102
2456358.922287     0.0879      0.0105
2456358.923028     0.0821      0.0111
2456358.923757     0.0541      0.0102
2456358.924486     0.0173      0.0099
2456358.925227     0.0335      0.0103
2456358.925956    -0.0101      0.0104
2456358.926697    -0.0185      0.0100
2456358.927426     0.0080      0.0102
2456358.928167    -0.0056      0.0101
2456358.928896     0.0036      0.0105
2456358.929626     0.0237      0.0101
2456358.930366     0.0117      0.0113
2456358.931096     0.0114      0.0107
2456358.931836     0.0487      0.0121
2456358.932566     0.0288      0.0106
2456358.933295     0.0447      0.0111
2456358.934024     0.0530      0.0104
2456358.934765     0.0454      0.0134
2456358.935494     0.0859      0.0111
2456358.936223     0.1009      0.0112
2456358.936964     0.0795      0.0106
2456358.937693     0.1181      0.0116
2456358.938422     0.1140      0.0113
2456358.939152     0.0943      0.0102
2456358.939892     0.1436      0.0111
2456358.940633     0.1187      0.0110
2456358.941362     0.1652      0.0267
2456358.942103     0.1203      0.0114
2456358.942832     0.1419      0.0116
2456358.943573     0.1468      0.0111
2456358.944302     0.1754      0.0113
2456358.945043     0.1670      0.0110
2456358.945772     0.1787      0.0112
2456358.946502     0.2168      0.0114
2456358.947242     0.1855      0.0110
2456358.947972     0.2082      0.0258
2456358.948701     0.1975      0.0109
2456358.949442     0.1746      0.0108
2456358.950171     0.1819      0.0110
2456358.950900     0.2068      0.0109
2456358.951641     0.2079      0.0136
2456358.952370     0.2124      0.0115
2456358.953111     0.2063      0.0119
2456358.953840     0.2061      0.0122
2456358.954569     0.2196      0.0113
2456358.955310     0.2217      0.0120
2456358.956039     0.2246      0.0125
2456358.956768     0.2481      0.0116
2456358.957509     0.2502      0.0225
2456358.958238     0.2238      0.0115
2456358.958968     0.2493      0.0119
2456358.959708     0.2657      0.0124
2456358.960438     0.2542      0.0124
2456358.961167     0.2709      0.0119
2456358.961896     0.2661      0.0119
2456358.962637     0.2655      0.0116
2456358.963366     0.2670      0.0119
2456358.964107     0.2634      0.0121
2456358.964836     0.2644      0.0121
2456358.965565     0.3017      0.0120
2456358.966306     0.3793      0.0126
2456358.967035     0.4579      0.0126
2456358.967776     0.6021      0.0141
2456358.968505     0.7396      0.0153
2456358.969234     0.8568      0.0159
2456358.969975     1.0087      0.0174
2456358.970704     1.0352      0.0295
2456358.971434     1.0123      0.0174
2456358.972163     0.9687      0.0167
2456358.972904     0.7951      0.0170
2456358.973633     0.6510      0.0141
2456358.974374     0.5529      0.0127
2456358.975103     0.4210      0.0135
2456358.975832     0.3248      0.0126
2456358.976573     0.2522      0.0121
2456358.977302     0.2444      0.0121
2456358.978031     0.2340      0.0123
2456358.978772     0.2419      0.0121
2456358.979501     0.2457      0.0123
2456358.980230     0.2232      0.0119
2456358.980960     0.2371      0.0121
2456358.981700     0.2227      0.0120
2456358.982430     0.2423      0.0124
2456358.983170     0.2415      0.0121
2456358.983900     0.2114      0.0122
2456358.984629     0.2262      0.0121
2456358.985370     0.2388      0.0123
2456358.986099     0.2038      0.0119
2456358.986828     0.2227      0.0119
2456358.987569     0.2196      0.0121
2456358.988298     0.2004      0.0114
2456358.989027     0.2160      0.0132
2456358.989768     0.2297      0.0124
2456358.990497     0.1955      0.0123
2456358.991238     0.2198      0.0123
2456358.991967     0.2017      0.0114
2456358.992696     0.1770      0.0123
2456358.993437     0.1909      0.0117
2456358.994166     0.1990      0.0123
2456358.994896     0.1713      0.0123
2456358.995636     0.1703      0.0121
2456358.996366     0.1580      0.0116
2456358.997106     0.1662      0.0121
2456358.997836     0.1713      0.0116
2456358.998565     0.1492      0.0121
2456358.999306     0.1467      0.0123
2456359.000035     0.1506      0.0122
2456359.000764     0.1286      0.0114
2456359.001493     0.1381      0.0114
2456359.002234     0.1462      0.0121
2456359.002963     0.1189      0.0117
2456359.003692     0.0557      0.0122
2456359.004433     0.0599      0.0130
2456359.005162     0.0526      0.0117
2456359.005892     0.0567      0.0119
2456359.006632     0.0753      0.0118
2456359.007362     0.0328      0.0117
2456359.008091     0.0288      0.0117
2456359.008832     0.0499      0.0117
2456359.010290     0.0345      0.0136
2456359.011031     0.0227      0.0120
2456359.011760     0.0173      0.0121
2456359.012501     0.0034      0.0119
2456359.013230    -0.0115      0.0116
2456359.013959     0.0094      0.0411
2456359.014700     0.0027      0.0119
2456359.015441    -0.0410      0.0119
2456359.016170    -0.0316      0.0119
2456359.016911     0.0152      0.0116
2456359.017640     0.0058      0.0117
2456359.018381     0.0341      0.0124
2456359.019110     0.0656      0.0129
2456359.019839     0.0574      0.0121
2456359.020580     0.1012      0.0119
2456359.021309     0.1396      0.0126
2456359.022039     0.1533      0.0175
2456359.022779     0.1134      0.0125
2456359.023509     0.0948      0.0122
2456359.024238     0.0427      0.0125
2456359.024978     0.0459      0.0119
2456359.025708     0.0181      0.0121
2456359.026437     0.0279      0.0129
2456359.027178    -0.0118      0.0124
2456359.027907     0.0223      0.0123
2456359.028636     0.0287      0.0124
2456359.029377     0.0398      0.0128
2456359.030106     0.0798      0.0342
2456359.030835     0.0332      0.0124
2456359.031576     0.0726      0.0123
2456359.032305     0.0537      0.0129
2456359.033046     0.0998      0.0132
2456359.033775     0.0779      0.0130
2456359.034505     0.0862      0.0132
2456359.035245     0.0439      0.0132
2456359.035975     0.0712      0.0246
2456359.036704     0.0671      0.0137
2456359.037445     0.0672      0.0144
2456359.038174     0.0852      0.0150
2456359.038903     0.1190      0.0148
2456359.039632     0.1016      0.0149
2456359.040373     0.1306      0.0173
2456359.041102     0.1315      0.0164
2456359.041831     0.1406      0.0187
2456359.042572     0.1099      0.0235
2456359.043301     0.1538      0.0202
2456359.044042     0.1493      0.0221
2456359.044783     0.1395      0.0376
2456359.045512     0.1542      0.0386
2456359.046253     0.1768      0.0674
2456359.046982     0.2066      0.0314
2456376.811167     0.0200      0.0118
2456376.811897     0.0510      0.0116
2456376.812626     0.0500      0.0119
2456376.813367     0.0432      0.0118
2456376.814096     0.0547      0.0117
2456376.814825     0.0564      0.0114
2456376.815554     0.0596      0.0114
2456376.816295     0.0973      0.0115
2456376.817024     0.0903      0.0118
2456376.817753     0.0916      0.0118
2456376.818494     0.1080      0.0120
2456376.819223     0.0867      0.0116
2456376.819952     0.1193      0.0114
2456376.820693     0.1319      0.0118
2456376.821422     0.1270      0.0126
2456376.822152     0.1099      0.0116
2456376.822892     0.1640      0.0121
2456376.823622     0.1385      0.0116
2456376.824351     0.1401      0.0116
2456376.825092     0.1676      0.0123
2456376.825821     0.1414      0.0116
2456376.826550     0.1470      0.0114
2456376.827291     0.1654      0.0114
2456376.828020     0.1607      0.0119
2456376.828749     0.1553      0.0121
2456376.829490     0.1778      0.0123
2456376.830219     0.1625      0.0123
2456376.830960     0.1893      0.0114
2456376.831689     0.1904      0.0112
2456376.832430     0.1842      0.0123
2456376.833159     0.2126      0.0125
2456376.833888     0.2141      0.0121
2456376.834629     0.2088      0.0115
2456376.835358     0.2369      0.0121
2456376.836087     0.2102      0.0123
2456376.836828     0.2273      0.0120
2456376.837557     0.2283      0.0126
2456376.838298     0.2345      0.0122
2456376.839027     0.2019      0.0124
2456376.839756     0.2462      0.0122
2456376.840497     0.2278      0.0121
2456376.841226     0.2282      0.0124
2456376.841956     0.2441      0.0123
2456376.842696     0.2632      0.0129
2456376.843425     0.2245      0.0123
2456376.844166     0.2670      0.0121
2456376.844895     0.2598      0.0121
2456376.845625     0.3167      0.0129
2456376.846365     0.3907      0.0129
2456376.847095     0.4617      0.0133
2456376.847824     0.6138      0.0142
2456376.848565     0.7250      0.0152
2456376.849294     0.9091      0.0176
2456376.850023     0.9849      0.0185
2456376.850764     1.0229      0.0185
2456376.851493     0.9416      0.0176
2456376.852222     0.8456      0.0168
2456376.852963     0.7128      0.0158
2456376.853692     0.5809      0.0144
2456376.854421     0.4731      0.0136
2456376.855162     0.3842      0.0128
2456376.855891     0.2785      0.0123
2456376.856632     0.2508      0.0131
2456376.857373     0.2561      0.0122
2456376.858102     0.2397      0.0127
2456376.858843     0.2638      0.0123
2456376.859572     0.2343      0.0123
2456376.860301     0.2178      0.0121
2456376.861042     0.2479      0.0130
2456376.861771     0.2052      0.0124
2456376.862500     0.2235      0.0121
2456376.863241     0.2254      0.0121
2456376.863970     0.2365      0.0130
2456376.864699     0.2151      0.0123
2456376.865440     0.2333      0.0123
2456376.866169     0.1972      0.0123
2456376.866898     0.1742      0.0124
2456376.867639     0.1963      0.0121
2456376.868368     0.1780      0.0121
2456376.869109     0.1914      0.0123
2456376.869838     0.2042      0.0121
2456376.870579     0.1830      0.0122
2456376.871308     0.1705      0.0125
2456376.872038     0.1812      0.0123
2456376.872778     0.1757      0.0121
2456376.873507     0.1587      0.0122
2456376.874237     0.1590      0.0124
2456376.874966     0.1451      0.0114
2456376.875707     0.1492      0.0114
2456376.876436     0.1420      0.0123
2456376.877165     0.1319      0.0114
2456376.877906     0.1316      0.0122
2456376.878635     0.1055      0.0116
2456376.879364     0.1008      0.0123
2456376.880105     0.1055      0.0117
2456376.880834     0.1079      0.0119
2456376.881575     0.0680      0.0116
2456376.882304     0.0799      0.0126
2456376.883045     0.0721      0.0117
2456376.883774     0.0581      0.0117
2456376.884515     0.0745      0.0115
2456376.885244     0.0525      0.0119
2456376.885973     0.0344      0.0116
2456376.887443     0.0219      0.0120
2456376.888172     0.0386      0.0118
2456376.888913     0.0195      0.0118
2456376.889642     0.0287      0.0121
2456376.890371     0.0145      0.0118
2456376.891112     0.0341      0.0116
2456376.891841     0.0176      0.0117
2456376.892571    -0.0228      0.0118
2456376.893311     0.0211      0.0153
2456376.894041     0.0010      0.0116
2456376.894770    -0.0205      0.0113
2456376.895511    -0.0032      0.0116
2456376.896240    -0.0111      0.0117
2456376.896969    -0.0043      0.0116
2456376.897710     0.0328      0.0117
2456376.898439     0.0539      0.0114
2456376.899168     0.0706      0.0165
2456376.899909     0.0754      0.0119
2456376.900638     0.0803      0.0140
2456376.901367     0.0956      0.0114
2456376.902108     0.1130      0.0118
2456376.902837     0.0639      0.0119
2456376.903566     0.0806      0.0114
2456376.904307     0.0564      0.0163
2456376.905036     0.0103      0.0117
2456376.905766     0.0146      0.0114
2456376.906506    -0.0168      0.0119
2456376.907235    -0.0167      0.0260
2456376.907965    -0.0047      0.0117
2456376.908705     0.0042      0.0116
2456376.909435     0.0072      0.0119
2456376.910175    -0.0052      0.0119
2456376.910905     0.0072      0.0128
2456376.911634    -0.0090      0.0118
2456376.912375     0.0304      0.0126
2456376.913104     0.0194      0.0118
2456376.913833     0.0144      0.0119
2456376.914574     0.0538      0.0121
2456376.915303     0.0300      0.0119
2456376.916032     0.0461      0.0127
2456376.916773     0.0742      0.0125
2456376.917502     0.0775      0.0119
2456376.918231     0.0886      0.0122
2456376.918972     0.1107      0.0124
2456376.919701     0.0821      0.0127
2456376.920430     0.0994      0.0123
2456376.921900     0.1121      0.0119
2456376.922630     0.1443      0.0125
2456376.923370     0.1480      0.0123
2456376.924099     0.1477      0.0124
2456376.924829     0.1576      0.0125
2456376.925569     0.1667      0.0125
2456376.926299     0.1410      0.0128
2456376.927028     0.1352      0.0127
2456376.927769     0.1741      0.0124
2456376.928498     0.1592      0.0124
2456376.929227     0.1657      0.0128
2456376.929968     0.1696      0.0126
2456376.930697     0.2073      0.0136
2456376.931426     0.2041      0.0130
2456376.932167     0.2156      0.0127
2456376.932896     0.1943      0.0130
2456376.933625     0.2075      0.0130
2456376.934366     0.1960      0.0128
2456376.935095     0.1941      0.0126
2456376.935836     0.2090      0.0126
2456376.936565     0.2032      0.0136
2456376.937294     0.1926      0.0128
2456376.938035     0.2148      0.0133
2456376.938764     0.2068      0.0135
2456376.939493     0.2508      0.0135
2456376.940234     0.2449      0.0133
2456376.940963     0.2402      0.0126
2456376.941693     0.2470      0.0135
2456376.942433     0.2510      0.0135
2456376.943163     0.2554      0.0135
2456376.943892     0.2529      0.0135
2456376.944633     0.2788      0.0134
2456376.945362     0.2730      0.0135
2456376.946091     0.2778      0.0135
2456376.946820     0.3645      0.0142
2456376.947561     0.4252      0.0140
2456376.948290     0.5468      0.0150
2456376.949019     0.6598      0.0158
2456376.949760     0.8008      0.0180
2456376.950489     0.9455      0.0197
2456376.951218     1.0533      0.0197
2456376.951959     1.0386      0.0217
2456376.952688     1.0022      0.0207
2456376.953418     0.8766      0.0189
2456376.954158     0.7091      0.0156
2456376.954888     0.6317      0.0158
2456376.955617     0.4557      0.0144
2456376.956357     0.3488      0.0145
2456376.957087     0.2982      0.0143
2456376.957816     0.2465      0.0135
2456376.958557     0.2471      0.0136
2456376.959286     0.2281      0.0137
2456376.960015     0.2205      0.0135
2456376.960756     0.2264      0.0133
2456376.961485     0.2289      0.0133
2456376.962226     0.2197      0.0130
2456376.962955     0.2474      0.0134
2456376.963684     0.2108      0.0136
2456376.964425     0.2027      0.0136
2456376.965154     0.2103      0.0135
2456376.965883     0.2129      0.0140
2456376.966624     0.2116      0.0135
2456376.967353     0.2199      0.0136
2456376.968094     0.2165      0.0136
2456376.968823     0.1911      0.0138
2456376.969552     0.2077      0.0136
2456376.970293     0.2051      0.0130
2456376.971022     0.1975      0.0130
2456376.971752     0.1669      0.0133
2456376.972492     0.1703      0.0138
2456376.973221     0.1610      0.0130
2456376.973951     0.1650      0.0135
2456376.974691     0.1377      0.0132
2456376.975421     0.1352      0.0138
2456376.976150     0.1780      0.0138
2456376.976879     0.1526      0.0138
2456376.977620     0.1523      0.0137
2456376.978349     0.1442      0.0137
2456376.979078     0.1088      0.0141
2456376.979819     0.1316      0.0130
2456376.980548     0.1092      0.0130
2456376.981277     0.1000      0.0136
2456376.982018     0.1067      0.0130
2456376.982747     0.1163      0.0132
2456376.983476     0.0844      0.0128
2456376.984217     0.0623      0.0130
2456376.984946     0.0928      0.0143
2456376.985687     0.0693      0.0134
2456376.986416     0.0838      0.0132
2456376.987146     0.0909      0.0131
2456376.987886     0.0737      0.0132
2456376.988616     0.0689      0.0138
2456376.989345     0.0623      0.0130
2456376.990085     0.0340      0.0129
2456376.990815     0.0448      0.0136
2456376.991544     0.0268      0.0132
2456376.992273     0.0415      0.0132
2456376.993014     0.0293      0.0134
2456376.993743     0.0263      0.0134
2456376.994472     0.0056      0.0133
2456376.995213     0.0339      0.0132
2456376.995942    -0.0067      0.0126
2456376.996671     0.0184      0.0134
2456376.997412     0.0460      0.0132
2456376.998141     0.0496      0.0124
2456376.998870     0.0694      0.0132
2456376.999611     0.1013      0.0136
2456377.000340     0.1171      0.0130
2456377.001081     0.1395      0.0135
2456377.001810     0.1747      0.0132
2456377.002551     0.1196      0.0131
2456377.003280     0.1391      0.0140
2456377.004010     0.0906      0.0130
2456377.004750     0.0752      0.0134
2456377.005479     0.0642      0.0132
2456377.006209     0.0564      0.0139
2456377.006949     0.0125      0.0132
2456377.007679     0.0113      0.0132
2456377.008408    -0.0069      0.0133
2456377.009149    -0.0055      0.0130
2456377.009878     0.0088      0.0128
2456377.010607     0.0236      0.0126
2456377.011348     0.0189      0.0129
2456377.012077     0.0138      0.0130
2456377.012806     0.0225      0.0124
2456377.013547     0.0097      0.0130
2456377.014276     0.0154      0.0127
2456377.015005     0.0273      0.0125
2456377.015746     0.0048      0.0127
2456377.016475     0.0346      0.0126
2456377.017204     0.0373      0.0126
2456377.017945     0.0524      0.0129
2456377.018674     0.0568      0.0130
2456377.019404     0.0533      0.0131
2456377.020144     0.0679      0.0129
2456377.020874     0.1055      0.0133
2456377.021603     0.0842      0.0135
2456377.022343     0.1473      0.0144
2456377.023073     0.1329      0.0148
2456377.023802     0.1494      0.0162
2456377.024531     0.1385      0.0161
2456377.025272     0.1487      0.0174
2456377.026001     0.1381      0.0176
2456377.026730     0.1382      0.0187
2456377.027471     0.1796      0.0209
2456457.646828     0.2206      0.0208
2456457.647546     0.1761      0.0204
2456457.648275     0.2110      0.0185
2456457.649004     0.2549      0.0179
2456457.649733     0.2247      0.0170
2456457.650451     0.2222      0.0157
2456457.651180     0.2301      0.0156
2456457.651909     0.2203      0.0150
2456457.652638     0.2278      0.0152
2456457.653367     0.2335      0.0143
2456457.654085     0.2220      0.0136
2456457.654814     0.2286      0.0136
2456457.655543     0.2213      0.0135
2456457.656272     0.2060      0.0132
2456457.657001     0.2082      0.0124
2456457.657719     0.2251      0.0131
2456457.658448     0.2775      0.0130
2456457.659177     0.3473      0.0129
2456457.659906     0.4717      0.0136
2456457.660635     0.5685      0.0136
2456457.661352     0.7211      0.0149
2456457.662082     0.8321      0.0159
2456457.662811     0.9436      0.0167
2456457.663540     0.9685      0.0176
2456457.664257     0.9244      0.0174
2456457.664986     0.8268      0.0157
2456457.665716     0.6936      0.0141
2456457.666445     0.5827      0.0133
2456457.667174     0.4322      0.0126
2456457.667903     0.3562      0.0124
2456457.668620     0.2700      0.0121
2456457.669349     0.2071      0.0120
2456457.670079     0.2253      0.0119
2456457.670808     0.2084      0.0120
2456457.671537     0.2198      0.0121
2456457.672254     0.2399      0.0119
2456457.672983     0.2232      0.0121
2456457.673713     0.2126      0.0121
2456457.674442     0.2514      0.0119
2456457.675159     0.2160      0.0119
2456457.675888     0.2126      0.0123
2456457.676617     0.2485      0.0121
2456457.677347     0.2178      0.0119
2456457.678076     0.2346      0.0122
2456457.678793     0.2254      0.0121
2456457.679522     0.2111      0.0112
2456457.680251     0.2218      0.0121
2456457.680980     0.2262      0.0118
2456457.681698     0.2033      0.0111
2456457.682427     0.1800      0.0112
2456457.683156     0.1628      0.0119
2456457.683885     0.1751      0.0111
2456457.684603     0.1612      0.0112
2456457.685332     0.1786      0.0111
2456457.686061     0.1551      0.0111
2456457.686790     0.1438      0.0112
2456457.687519     0.1517      0.0111
2456457.688248     0.1311      0.0112
2456457.688966     0.1367      0.0124
2456457.689695     0.1340      0.0112
2456457.690424     0.1083      0.0112
2456457.691153     0.1315      0.0111
2456457.691871     0.1250      0.0109
2456457.692600     0.1119      0.0111
2456457.693329     0.1154      0.0112
2456457.694058     0.1350      0.0111
2456457.694776     0.1006      0.0112
2456457.695505     0.1068      0.0109
2456457.696234     0.0950      0.0106
2456457.696963     0.0921      0.0111
2456457.697692     0.0989      0.0111
2456457.698410     0.0907      0.0113
2456457.699139     0.0686      0.0112
2456457.699868     0.0930      0.0112
2456457.700724     0.0582      0.0112
2456457.701442    -0.0014      0.0106
2456457.702171     0.0153      0.0105
2456457.702900    -0.0042      0.0105
2456457.703629    -0.0118      0.0106
2456457.704358    -0.0200      0.0108
2456457.705076    -0.0176      0.0105
2456457.705805    -0.0105      0.0116
2456457.706534    -0.0080      0.0112
2456457.707263    -0.0204      0.0111
2456457.707981    -0.0157      0.0106
2456457.708710     0.0132      0.0106
2456457.709439     0.0172      0.0114
2456457.710168     0.0549      0.0112
2456457.710897     0.0814      0.0114
2456457.711614     0.0988      0.0116
2456457.712344     0.1317      0.0114
2456457.713073     0.1411      0.0120
2456457.713802     0.1443      0.0114
2456457.714531     0.1600      0.0116
2456457.715248     0.1588      0.0122
2456457.715978     0.1078      0.0112
2456457.716707     0.1072      0.0112
2456457.717436     0.0606      0.0117
2456457.718165     0.0364      0.0114
2456457.718882     0.0289      0.0110
2456457.719612     0.0118      0.0116
2456457.720341     0.0063      0.0114
2456457.721070     0.0197      0.0114
2456457.721787     0.0280      0.0114
2456457.722516     0.0158      0.0118
2456457.723245     0.0402      0.0124
2456457.724137     0.0229      0.0110
2456457.724866     0.0184      0.0116
2456457.725583     0.0454      0.0117
2456457.726312     0.0192      0.0112
2456457.727041     0.0350      0.0117
2456457.727771     0.0778      0.0115
2456457.728488     0.0731      0.0112
2456457.729217     0.0788      0.0117
2456457.729946     0.0863      0.0114
2456457.730675     0.1008      0.0112
2456457.731405     0.1061      0.0112
2456457.732238     0.1027      0.0114
2456457.732967     0.1289      0.0116
2456457.733696     0.1310      0.0116
2456457.735756     0.0897      0.0114
2456457.736485     0.1099      0.0114
2456457.737203     0.0829      0.0114
2456457.737932     0.1107      0.0114
2456457.738661     0.1112      0.0120
2456457.739390     0.1155      0.0124
2456457.740119     0.1385      0.0122
2456457.740837     0.1401      0.0125
2456457.741566     0.1498      0.0123
2456457.742295     0.1481      0.0124
2456457.743024     0.1585      0.0123
2456457.743741     0.1454      0.0123
2456457.744471     0.1640      0.0120
2456457.745200     0.1505      0.0119
2456457.745929     0.1627      0.0123
2456457.746658     0.1812      0.0125
2456457.747375     0.1815      0.0123
2456457.748105     0.1805      0.0124
2456457.748834     0.2188      0.0122
2456457.749563     0.2123      0.0129
2456457.750292     0.2511      0.0131
2456457.751009     0.2596      0.0130
2456457.751738     0.2628      0.0131
2456457.752468     0.2556      0.0130
2456457.753197     0.2559      0.0130
2456457.753914     0.2776      0.0130
2456457.754655     0.2423      0.0133
2456457.755372     0.2748      0.0134
2456457.756102     0.3148      0.0134
2456457.756831     0.2664      0.0132
2456457.757560     0.2823      0.0139
2456457.758277     0.2688      0.0134
2456457.759006     0.2967      0.0130
2456457.759735     0.3363      0.0141
2456457.760465     0.4680      0.0148
2456457.761194     0.5877      0.0163
2456457.761911     0.7423      0.0162
2456457.762640     0.8640      0.0180
2456457.763369     0.9793      0.0190
2456457.764099     1.0837      0.0215
2456457.764816     1.0558      0.0205
2456457.765545     0.9373      0.0198
2456457.766274     0.8698      0.0188
2456457.767003     0.7516      0.0172
2456457.767733     0.5769      0.0155
2456457.768450     0.4623      0.0156
2456457.769179     0.3794      0.0142
2456457.769908     0.2963      0.0140
2456457.770637     0.2788      0.0135
2456457.771366     0.2923      0.0142
2456457.772084     0.2818      0.0138
2456457.775660     0.2200      0.0375
2456457.776389     0.1661      0.0129
2456457.777118     0.1675      0.0136
2456457.777836     0.1886      0.0209
2456457.778565     0.1617      0.0137
2456457.779294     0.1812      0.0138
2456457.780023     0.1611      0.0132
2456457.780741     0.1627      0.0132
2456457.781470     0.1611      0.0138
2456457.782199     0.1438      0.0130
2456457.782928     0.1640      0.0138
2456457.783657     0.1657      0.0138
2456457.784375     0.1730      0.0136
2456457.785104     0.1673      0.0136
2456457.785833     0.1373      0.0136
2456457.786562     0.1788      0.0372
2456457.787291     0.1417      0.0138
2456457.788020     0.1531      0.0139
2456457.788738     0.1235      0.0150
2456457.789467     0.1406      0.0143
2456457.790196     0.1208      0.0139
2456457.790925     0.1106      0.0144
2456457.791643     0.0987      0.0135
2456457.792372     0.1034      0.0144
2456457.793101     0.0816      0.0144
2456457.793830     0.1261      0.0143
2456457.794559     0.0762      0.0143
2456457.795288     0.0732      0.0144
2456457.796006     0.0818      0.0144
2456457.796735     0.0660      0.0144
2456457.797464     0.0743      0.0225
2456457.798193     0.1104      0.0144
2456457.798910     0.0817      0.0137
2456457.799640     0.0934      0.0147
2456458.642358     0.0790      0.0252
2456458.643088     0.0943      0.0237
2456458.643817     0.0802      0.0216
2456458.644546     0.1033      0.0213
2456458.645275     0.1031      0.0196
2456458.645992     0.1171      0.0184
2456458.646722     0.1546      0.0175
2456458.647451     0.1384      0.0169
2456458.648180     0.1483      0.0158
2456458.648909     0.1586      0.0153
2456458.649626     0.1618      0.0146
2456458.650356     0.1478      0.0142
2456458.651085     0.1863      0.0135
2456458.651814     0.1692      0.0128
2456458.652531     0.1522      0.0127
2456458.653260     0.1756      0.0128
2456458.653989     0.1769      0.0125
2456458.654719     0.1762      0.0121
2456458.655448     0.1881      0.0119
2456458.656165     0.2008      0.0111
2456458.656894     0.1945      0.0111
2456458.657623     0.2046      0.0119
2456458.658353     0.2107      0.0109
2456458.659082     0.2105      0.0111
2456458.659811     0.2057      0.0111
2456458.660528     0.2170      0.0113
2456458.661257     0.2280      0.0108
2456458.661986     0.2122      0.0108
2456458.662716     0.2243      0.0106
2456458.663433     0.2158      0.0107
2456458.664162     0.2437      0.0104
2456458.664891     0.2318      0.0106
2456458.665620     0.2576      0.0106
2456458.666350     0.2337      0.0108
2456458.667067     0.2336      0.0108
2456458.667796     0.2395      0.0106
2456458.668525     0.2870      0.0106
2456458.669254     0.3522      0.0113
2456458.669972     0.4701      0.0113
2456458.670701     0.5888      0.0119
2456458.671430     0.6689      0.0134
2456458.672159     0.8389      0.0144
2456458.672877     0.9384      0.0143
2456458.673606     0.9517      0.0152
2456458.674335     0.9241      0.0155
2456458.675064     0.8514      0.0145
2456458.675793     0.7269      0.0128
2456458.676511     0.5867      0.0120
2456458.677240     0.4913      0.0119
2456458.677969     0.3546      0.0112
2456458.678698     0.3160      0.0113
2456458.679427     0.2398      0.0108
2456458.680145     0.2287      0.0107
2456458.680874     0.2284      0.0106
2456458.681603     0.2529      0.0106
2456458.682332     0.2387      0.0104
2456458.683050     0.2332      0.0105
2456458.683779     0.2405      0.0107
2456458.684508     0.2294      0.0104
2456458.685237     0.2249      0.0108
2456458.685966     0.2452      0.0100
2456458.686683     0.2129      0.0105
2456458.687413     0.2432      0.0348
2456458.688142     0.2118      0.0107
2456458.688871     0.2101      0.0105
2456458.689600     0.2036      0.0104
2456458.690317     0.1909      0.0105
2456458.691047     0.1958      0.0106
2456458.691776     0.2137      0.0103
2456458.692505     0.2075      0.0107
2456458.693222     0.1914      0.0100
2456458.693951     0.1923      0.0106
2456458.694680     0.1865      0.0105
2456458.695410     0.1966      0.0105
2456458.696139     0.1871      0.0099
2456458.696856     0.1873      0.0100
2456458.697585     0.1689      0.0106
2456458.698314     0.1500      0.0106
2456458.699044     0.1411      0.0106
2456458.699773     0.1447      0.0103
2456458.700490     0.1399      0.0100
2456458.701219     0.1362      0.0100
2456458.701948     0.1339      0.0106
2456458.702677     0.1251      0.0106
2456458.703407     0.1223      0.0100
2456458.704124     0.0922      0.0099
2456458.704853     0.1022      0.0102
2456458.705582     0.0905      0.0103
2456458.706311     0.0954      0.0110
2456458.707029     0.0963      0.0101
2456458.707758     0.1170      0.0107
2456458.708487     0.0809      0.0100
2456458.709216     0.0643      0.0101
2456458.709945     0.0698      0.0107
2456458.710663     0.0554      0.0099
2456458.711392     0.0497      0.0100
2456458.712121     0.0533      0.0119
2456458.712850     0.0500      0.0100
2456458.713579     0.0302      0.0102
2456458.714922     0.0066      0.0104
2456458.715651    -0.0024      0.0104
2456458.716368    -0.0161      0.0102
2456458.717098    -0.0050      0.0103
2456458.717827     0.0046      0.0101
2456458.718556    -0.0200      0.0101
2456458.719273    -0.0187      0.0102
2456458.720002     0.0077      0.0100
2456458.720732     0.0357      0.0105
2456458.721461     0.0381      0.0103
2456458.722190     0.0704      0.0108
2456458.722907     0.0975      0.0108
2456458.723636     0.0946      0.0109
2456458.724366     0.1004      0.0324
2456458.725095     0.0984      0.0101
2456458.725812     0.0835      0.0108
2456458.726541     0.0816      0.0110
2456458.727270     0.0558      0.0105
2456458.727999     0.0346      0.0110
2456458.728729     0.0221      0.0104
2456458.729446     0.0115      0.0102
2456458.730175     0.0083      0.0104
2456458.730904    -0.0031      0.0101
2456458.731633     0.0204      0.0104
2456458.732363     0.0267      0.0103
2456458.733080     0.0188      0.0102
2456458.733809     0.0141      0.0109
2456458.734538     0.0495      0.0105
2456458.735267     0.0320      0.0102
2456458.735985     0.0515      0.0108
2456458.736714     0.0719      0.0109
2456458.737443     0.0586      0.0105
2456458.738172     0.0749      0.0102
2456458.738890     0.0713      0.0106
2456458.739619     0.0555      0.0105
2456458.740348     0.1012      0.0103
2456458.741077     0.0944      0.0110
2456458.741806     0.0920      0.0106
2456458.742524     0.0929      0.0109
2456458.743253     0.1353      0.0110
2456458.743982     0.0975      0.0108
2456458.744711     0.1105      0.0110
2456458.745429     0.1377      0.0111
2456458.746540     0.1484      0.0112
2456458.747257     0.1327      0.0108
2456458.747986     0.1607      0.0113
2456458.748715     0.1492      0.0110
2456458.749444     0.1618      0.0111
2456458.750162     0.1798      0.0113
2456458.750891     0.1750      0.0112
2456458.751620     0.1701      0.0114
2456458.752349     0.1903      0.0119
2456458.753078     0.1909      0.0111
2456458.753807     0.2018      0.0118
2456458.754525     0.2049      0.0121
2456458.755254     0.1957      0.0120
2456458.755983     0.2223      0.0112
2456458.756712     0.2073      0.0120
2456458.757430     0.2044      0.0112
2456458.758159     0.2235      0.0121
2456458.758888     0.2514      0.0118
2456458.759617     0.2285      0.0114
2456458.760346     0.2489      0.0120
2456458.761064     0.2458      0.0119
2456458.761793     0.2620      0.0119
2456458.762522     0.2594      0.0122
2456458.763251     0.2529      0.0119
2456458.763980     0.2619      0.0119
2456458.764698     0.2725      0.0119
2456458.765427     0.2786      0.0121
2456458.766156     0.2617      0.0119
2456458.766885     0.2765      0.0119
2456458.767614     0.2617      0.0119
2456458.768332     0.2644      0.0120
2456458.769281     0.3288      0.0126
2456458.770010     0.3848      0.0138
2456458.770739     0.5019      0.0132
2456458.771456     0.6171      0.0142
2456458.772186     0.7092      0.0158
2456458.772915     0.8555      0.0158
2456458.773644     1.0067      0.0190
2456458.774361     1.0974      0.0193
2456458.775090     1.0639      0.0201
2456458.775820     0.9781      0.0176
2456458.776549     0.8309      0.0167
2456458.777278     0.7388      0.0159
2456458.777995     0.5953      0.0142
2456458.778724     0.4652      0.0135
2456458.779453     0.3444      0.0129
2456458.780183     0.3117      0.0130
2456458.780900     0.2541      0.0128
2456458.781629     0.2616      0.0128
2456458.782358     0.2761      0.0128
2456458.783087     0.2360      0.0129
2456458.783817     0.2365      0.0121
2456458.784534     0.2335      0.0128
2456458.785263     0.2233      0.0129
2456458.785992     0.2437      0.0131
2456458.786721     0.2137      0.0123
2456458.787450     0.2041      0.0129
2456458.788168     0.2206      0.0125
2456458.788897     0.2252      0.0125
2456458.789626     0.2011      0.0125
2456458.790355     0.2082      0.0128
2456458.791084     0.2264      0.0130
2456458.791802     0.2017      0.0129
2456458.792531     0.2018      0.0130
2456458.793260     0.2140      0.0123
2456458.793989     0.1931      0.0125
2456458.794707     0.2109      0.0130
2456458.795436     0.1872      0.0124
2456458.796165     0.1888      0.0130
2456458.796894     0.2100      0.0134
2456724.872502     0.1695      0.0097
2456724.873243     0.1773      0.0105
2456724.873972     0.1515      0.0099
2456724.874713     0.1681      0.0107
2456724.875454     0.1411      0.0097
2456724.876194     0.1282      0.0097
2456724.876935     0.1459      0.0099
2456724.877676     0.1358      0.0099
2456724.878417     0.1265      0.0099
2456724.879157     0.1329      0.0099
2456724.879898     0.1092      0.0099
2456724.880639     0.1079      0.0099
2456724.881380     0.1061      0.0165
2456724.882121     0.0800      0.0097
2456724.882861     0.0922      0.0099
2456724.883602     0.0823      0.0097
2456724.884343     0.0693      0.0097
2456724.885084     0.0786      0.0097
2456724.885825     0.0539      0.0100
2456724.886565     0.0547      0.0100
2456724.887306     0.0590      0.0097
2456724.888047     0.0371      0.0097
2456724.888788     0.0236      0.0099
2456724.889528     0.0379      0.0099
2456724.890269     0.0215      0.0097
2456724.891010     0.0092      0.0101
2456724.891751     0.0149      0.0100
2456724.892492     0.0020      0.0098
2456724.893232     0.0008      0.0101
2456724.893973     0.0020      0.0099
2456724.894714     0.0298      0.0100
2456724.895455     0.0048      0.0102
2456724.896195     0.0131      0.0100
2456724.896936     0.0180      0.0100
2456724.897677     0.0436      0.0099
2456724.898418     0.0622      0.0098
2456724.899159     0.0595      0.0100
2456724.899899     0.0986      0.0099
2456724.900640     0.1113      0.0099
2456724.901381     0.0899      0.0100
2456724.902122     0.1435      0.0107
2456724.902863     0.1006      0.0108
2456724.903615     0.0898      0.0107
2456724.904356     0.0663      0.0102
2456724.905097     0.0380      0.0101
2456724.905837     0.0179      0.0099
2456724.906578     0.0194      0.0103
2456724.907319     0.0003      0.0116
2456724.908164     0.0085      0.0104
2456724.908905     0.0156      0.0100
2456724.909645     0.0080      0.0103
2456724.910386     0.0482      0.0100
2456724.911127     0.0245      0.0104
2456724.911868     0.0149      0.0101
2456724.912608     0.0490      0.0102
2456724.913349     0.0560      0.0104
2456724.914090     0.0422      0.0102
2456724.914831     0.0600      0.0104
2456724.915572     0.0394      0.0104
2456724.916312     0.0780      0.0102
2456724.917053     0.0908      0.0149
2456724.917794     0.0920      0.0100
2456724.918535     0.0917      0.0109
2456724.919276     0.1187      0.0101
2456724.920016     0.1027      0.0100
2456724.920757     0.1102      0.0103
2456724.921498     0.1362      0.0108
2456724.922239     0.1177      0.0107
2456724.922979     0.1248      0.0108
2456724.923720     0.1523      0.0105
2456724.924461     0.1373      0.0106
2456724.925202     0.1602      0.0107
2456724.925943     0.1438      0.0109
2456724.926683     0.1741      0.0106
2456724.927424     0.1759      0.0107
2456724.928165     0.1885      0.0108
2456724.928906     0.1646      0.0110
2456724.929647     0.2047      0.0115
2456724.930387     0.2112      0.0109
2456724.931128     0.2231      0.0111
2456724.931869     0.2161      0.0119
2456724.932610     0.2078      0.0114
2456724.933351     0.2227      0.0110
2456724.934091     0.2356      0.0109
2456724.934832     0.2489      0.0117
2456724.935573     0.2323      0.0112
2456724.936314     0.2577      0.0119
2456724.937054     0.2547      0.0119
2456724.937795     0.2679      0.0117
2456724.938536     0.2998      0.0116
2456724.939277     0.2456      0.0121
2456724.940017     0.2786      0.0119
2456724.940758     0.2869      0.0119
2456724.941499     0.2839      0.0119
2456724.942240     0.2599      0.0113
2456724.942981     0.2954      0.0123
2456724.943722     0.2824      0.0121
2456724.944462     0.2746      0.0123
2456724.945203     0.2885      0.0121
2456724.945944     0.2705      0.0121
2456724.946685     0.3468      0.0126
2456724.947437     0.4426      0.0128
2456724.948178     0.5119      0.0134
2456724.948918     0.6719      0.0151
2456724.949659     0.7796      0.0160
2456724.950400     0.9241      0.0168
2456724.951141     1.0373      0.0184
2456724.951882     1.0187      0.0184
2456724.952622     1.0188      0.0184
2456724.953363     0.9119      0.0176
2456724.954104     0.7375      0.0152
2456724.954845     0.5938      0.0144
2456724.955586     0.4861      0.0136
2456724.956326     0.4015      0.0130
2456724.957067     0.2879      0.0128
2456724.957808     0.2905      0.0129
2456724.958641     0.2747      0.0123
2456724.959382     0.2967      0.0123
2456724.960123     0.3065      0.0129
2456724.960864     0.2497      0.0123
2456724.961605     0.2640      0.0121
2456724.962345     0.2629      0.0123
2456724.963086     0.2453      0.0121
2456724.963827     0.2512      0.0128
2456724.964568     0.2691      0.0123
2456724.965308     0.2346      0.0123
2456724.966049     0.2561      0.0130
2456724.966790     0.2338      0.0126
2456724.967531     0.2475      0.0123
2456724.968271     0.2449      0.0119
2456724.969012     0.2169      0.0124
2456724.969753     0.2187      0.0121
2456724.970494     0.2199      0.0130
2456724.971235     0.2364      0.0122
2456724.971976     0.2138      0.0122
2456724.972716     0.2300      0.0122
2456724.973457     0.2164      0.0124
2456724.974198     0.1942      0.0123
2456724.974939     0.2220      0.0122
2456724.975679     0.1832      0.0116
2456724.976420     0.2012      0.0124
2456724.977161     0.2064      0.0119
2456724.977902     0.1309      0.0125
2456724.978642     0.1253      0.0122
2456724.979383     0.1157      0.0130
2456724.980124     0.0926      0.0115
2456724.980865     0.1055      0.0124
2456724.981606     0.0929      0.0124
2456724.982346     0.0578      0.0123
2456724.983087     0.0726      0.0124
2456724.983828     0.0738      0.0125
2456724.984569     0.0477      0.0120
2456724.985310     0.0631      0.0119
2456724.986050     0.0535      0.0127
2456724.986791     0.0574      0.0124
2456724.987532     0.0477      0.0125
2456724.988273     0.0196      0.0119
2456724.989014     0.0322      0.0121
2456724.989754     0.0448      0.0119
2456724.990495     0.0298      0.0129
2456724.991236     0.0066      0.0124
2456724.991977     0.0306      0.0121
2456724.992718     0.0090      0.0130
2456724.993458     0.0060      0.0122
2456724.994199     0.0386      0.0129
2456724.994940     0.0271      0.0125
2456724.995681     0.0211      0.0121
2456724.996421     0.0427      0.0128
2456724.997162     0.0235      0.0123
2456724.997903     0.0420      0.0154
2456724.998644     0.0948      0.0127
2456724.999385     0.0808      0.0126
2456725.000125     0.1358      0.0136
2456725.000866     0.1697      0.0134
2456725.001607     0.1439      0.0135
2456725.002348     0.1556      0.0129
2456725.003088     0.1905      0.0127
2456725.003829     0.1222      0.0128
2456725.004570     0.1076      0.0127
2456725.005311     0.1090      0.0128
2456725.006052     0.0604      0.0128
2456725.006792     0.0623      0.0129
2456725.007533     0.0469      0.0130
2456725.008274     0.0396      0.0130
2456725.009015     0.0408      0.0128
2456725.009755     0.0315      0.0130
2456725.010496     0.0407      0.0127
2456725.011237     0.0454      0.0125
2456725.011978     0.0345      0.0121
2456725.012719     0.0207      0.0122
2456725.013459     0.0202      0.0131
2456725.014212     0.0128      0.0132
2456725.014953     0.0241      0.0128
2456725.015693     0.0434      0.0134
2456725.016434     0.0446      0.0132
2456725.017175     0.0614      0.0130
2456725.017916     0.0824      0.0133
2456725.018657     0.0719      0.0132
2456725.019536     0.1070      0.0127
2456725.020277     0.0710      0.0130
2456725.021018     0.0716      0.0141
2456725.021759     0.1048      0.0272
2456725.022499     0.0940      0.0138
2456725.023252     0.1049      0.0138
2456725.023993     0.1178      0.0139
2456725.024733     0.1149      0.0139
2456725.025474     0.1467      0.0136
2456725.026215     0.1655      0.0146
2456725.026956     0.1449      0.0140
2456725.027696     0.1355      0.0142
2456725.028437     0.1764      0.0140
2456725.029178     0.1408      0.0139
2456725.029919     0.1641      0.0144
2456725.030659     0.1598      0.0149
2456725.031400     0.1493      0.0149
2456725.032141     0.1625      0.0153
2456725.032882     0.1820      0.0150
2456725.033623     0.1681      0.0152
2456725.034363     0.2003      0.0147
2456725.035104     0.2167      0.0152
2456725.035845     0.2160      0.0149
2456725.036586     0.2376      0.0157
2456725.037327     0.2260      0.0160
2456725.038067     0.2251      0.0153
2456725.038808     0.2674      0.0166
2456725.039549     0.2733      0.0165
2456725.040290     0.2683      0.0171
2456725.041030     0.2658      0.0182
2456725.041771     0.2745      0.0192
2456725.042512     0.2886      0.0207
2456725.043253     0.2716      0.0217
2456725.043994     0.2461      0.0226
2456725.044734     0.2740      0.0253
2456725.045475     0.3252      0.0269
2456801.632967     0.2374      0.0273
2456801.633707     0.2303      0.0249
2456801.634448     0.2025      0.0286
2456801.635189     0.1906      0.0209
2456801.635929     0.2281      0.0198
2456801.636670     0.2235      0.0190
2456801.637411     0.2217      0.0188
2456801.638152     0.1861      0.0176
2456801.638892     0.1947      0.0161
2456801.639633     0.2000      0.0154
2456801.640374     0.2165      0.0143
2456801.641114     0.1756      0.0146
2456801.641856     0.1731      0.0142
2456801.642596     0.1840      0.0135
2456801.643337     0.1745      0.0130
2456801.644077     0.2021      0.0135
2456801.644818     0.1803      0.0129
2456801.645558     0.1608      0.0125
2456801.646299     0.1642      0.0125
2456801.647040     0.1601      0.0126
2456801.647781     0.1240      0.0122
2456801.648521     0.1428      0.0123
2456801.649262     0.1238      0.0124
2456801.650003     0.0940      0.0123
2456801.650743     0.1092      0.0125
2456801.651484     0.1025      0.0117
2456801.652225     0.0808      0.0116
2456801.652965     0.1282      0.0115
2456801.653706     0.0910      0.0114
2456801.654447     0.0830      0.0114
2456801.655188     0.1163      0.0114
2456801.655928     0.0916      0.0114
2456801.656669     0.0694      0.0112
2456801.657410     0.0846      0.0111
2456801.658150     0.0719      0.0112
2456801.658891     0.0341      0.0116
2456801.659632     0.0486      0.0114
2456801.660372     0.0407      0.0112
2456801.661113     0.0102      0.0112
2456801.661854     0.0245      0.0116
2456801.662595     0.0069      0.0114
2456801.663335     0.0134      0.0116
2456801.664076     0.0025      0.0112
2456801.664817     0.0232      0.0109
2456801.665557     0.0052      0.0116
2456801.666298     0.0040      0.0113
2456801.667039     0.0042      0.0106
2456801.667779     0.0047      0.0116
2456801.668520     0.0235      0.0112
2456801.669261     0.0325      0.0114
2456801.670002     0.0661      0.0115
2456801.670742     0.0947      0.0114
2456801.671483     0.1297      0.0114
2456801.672223     0.1289      0.0120
2456801.672964     0.1548      0.0121
2456801.673705     0.1310      0.0114
2456801.674446     0.1485      0.0114
2456801.675186     0.1285      0.0122
2456801.675927     0.0909      0.0116
2456801.676668     0.0699      0.0115
2456801.677408     0.0141      0.0119
2456801.678149     0.0376      0.0114
2456801.678890     0.0143      0.0112
2456801.679631     0.0112      0.0116
2456801.680371     0.0174      0.0116
2456801.681112     0.0082      0.0114
2456801.681853     0.0070      0.0108
2456801.682593     0.0210      0.0118
2456801.683334     0.0004      0.0108
2456801.684075     0.0097      0.0114
2456801.684815     0.0394      0.0115
2456801.685556     0.0338      0.0114
2456801.686297     0.0306      0.0116
2456801.687038     0.0456      0.0122
2456801.687778     0.0645      0.0114
2456801.688519     0.0748      0.0112
2456801.689260     0.0869      0.0112
2456801.690000     0.0781      0.0121
2456801.690741     0.0841      0.0112
2456801.691482     0.0913      0.0114
2456801.692222     0.0839      0.0116
2456801.692963     0.1019      0.0112
2456801.693704     0.1031      0.0114
2456801.694444     0.0919      0.0116
2456801.695185     0.1148      0.0114
2456801.695926     0.1310      0.0114
2456801.696666     0.1135      0.0111
2456801.697407     0.1236      0.0119
2456801.698148     0.1235      0.0112
2456801.698889     0.1198      0.0114
2456801.699629     0.1446      0.0116
2456801.700370     0.1555      0.0111
2456801.701111     0.1501      0.0116
2456801.701851     0.1633      0.0121
2456801.702592     0.1587      0.0116
2456801.703333     0.1618      0.0114
2456801.704074     0.1762      0.0122
2456801.704814     0.1872      0.0122
2456801.705555     0.1623      0.0125
2456801.706295     0.1733      0.0119
2456801.707036     0.1905      0.0122
2456801.707777     0.1959      0.0117
2456801.708518     0.1861      0.0125
2456801.709258     0.2210      0.0125
2456801.709999     0.2065      0.0125
2456801.710740     0.1907      0.0124
2456801.711480     0.2121      0.0124
2456801.712221     0.2241      0.0122
2456801.712962     0.2311      0.0120
2456801.713703     0.2157      0.0124
2456801.714443     0.2146      0.0122
2456801.715184     0.2222      0.0121
2456801.715925     0.2141      0.0124
2456801.716665     0.2573      0.0123
2456801.717406     0.2198      0.0124
2456801.718147     0.2520      0.0124
2456801.718887     0.3190      0.0130
2456801.719628     0.4075      0.0129
2456801.720369     0.4980      0.0136
2456801.721110     0.6552      0.0153
2456801.721850     0.7281      0.0151
2456801.722591     0.9038      0.0178
2456801.723332     0.9551      0.0177
2456801.724073     1.0129      0.0184
2456801.724813     0.9074      0.0176
2456801.725554     0.7932      0.0162
2456801.726294     0.6687      0.0151
2456801.727035     0.5743      0.0145
2456801.727776     0.4423      0.0136
2456801.728529     0.3356      0.0129
2456801.729269     0.2976      0.0128
2456801.730009     0.2492      0.0131
2456801.730750     0.2468      0.0129
2456801.731491     0.2778      0.0132
2456801.732244     0.2523      0.0134
2456801.732984     0.2533      0.0130
2456801.733725     0.2720      0.0131
2456801.734465     0.2697      0.0130
2456801.735206     0.2584      0.0134
2456801.735946     0.2913      0.0131
2456801.736687     0.2624      0.0134
2456801.737428     0.2846      0.0132
2456801.738169     0.2670      0.0131
2456801.738909     0.2457      0.0131
2456801.739650     0.2533      0.0127
2456801.740391     0.2722      0.0132
2456801.741131     0.2472      0.0133
2456801.741872     0.2583      0.0132
2456801.742613     0.2452      0.0132
2456801.743354     0.2297      0.0131
2456801.744094     0.2249      0.0129
2456801.744835     0.2148      0.0122
2456801.745576     0.2060      0.0124
2456801.746316     0.1938      0.0132
2456801.747057     0.1950      0.0126
2456801.747798     0.1963      0.0133
2456801.748538     0.1780      0.0121
2456801.749279     0.1844      0.0133
2456801.750020     0.1718      0.0128
2456801.750761     0.1612      0.0123
2456801.751501     0.1560      0.0125
2456801.752242     0.1422      0.0125
2456801.752983     0.1676      0.0189
2456801.753723     0.1313      0.0122
2456801.754464     0.1349      0.0123
2456801.755205     0.1311      0.0126
2456801.755945     0.1021      0.0122
2456801.756686     0.1035      0.0124
2456801.757427     0.1024      0.0122
2456801.758167     0.0545      0.0117
2456801.758908     0.0901      0.0116
2456801.759649     0.0932      0.0122
2456801.760389     0.0689      0.0124
2456801.761130     0.0532      0.0116
2456801.761871     0.0558      0.0116
2456801.762612     0.0381      0.0136
2456801.763827     0.0378      0.0116
2456801.764567     0.0206      0.0130
2456801.765308     0.0133      0.0114
2456801.766049     0.0253      0.0135
2456801.766790     0.0107      0.0117
2456801.767530     0.0121      0.0138
2456801.768271     0.0324      0.0110
2456801.769012     0.0080      0.0114
2456801.769752     0.0048      0.0182
2456801.770493     0.0246      0.0153
2456801.771234     0.0356      0.0114
2456801.771975     0.0855      0.0114
2456801.772715     0.0897      0.0112
2456801.773456     0.1043      0.0114
2456801.774197     0.1225      0.0117
2456801.774937     0.1244      0.0112
2456801.775678     0.0939      0.0112
2456801.776523     0.0681      0.0112
2456801.777264     0.0243      0.0154
2456801.778004     0.0195      0.0114
2456801.778745     0.0034      0.0116
2456801.779486     0.0393      0.0116
2456801.780226     0.0318      0.0116
2456801.780967     0.0151      0.0114
2456801.781708     0.0350      0.0114
2456801.782448     0.0422      0.0109
2456801.783189     0.0122      0.0106
2456801.783930     0.0310      0.0114
2456801.784671     0.0149      0.0112
2456801.785411     0.0006      0.0116
2456801.786152     0.0117      0.0110
2456801.786893     0.0021      0.0115
2456801.787633     0.0056      0.0116
2456801.788374     0.0051      0.0116
2456801.789115     0.0133      0.0117
2456801.789855     0.0384      0.0119
2456801.790596     0.0312      0.0119
2456801.791337     0.0556      0.0122
2456801.792077     0.0410      0.0116
2456801.792818     0.0430      0.0119
2456801.793559     0.0773      0.0116
2456801.794300     0.0836      0.0112
2456801.795040     0.0803      0.0114
2456801.795782     0.1054      0.0114
2456801.796522     0.0964      0.0114
2456801.797263     0.0957      0.0114
2456801.798004     0.1149      0.0114
2456801.798745     0.1150      0.0112
2456801.799485     0.1370      0.0116
2456801.800225     0.1716      0.0119
2456801.800977     0.1485      0.0113
2456801.801718     0.1979      0.0119
2456801.802470     0.2333      0.0121
2456801.803211     0.1772      0.0113
2456801.803952     0.2033      0.0128
2456801.804692     0.2382      0.0119
2456801.805433     0.1902      0.0166
2456801.806174     0.2366      0.0119
2456801.806915     0.2321      0.0117
2456801.807655     0.1986      0.0122
2456801.808396     0.2353      0.0116
2456801.809137     0.2319      0.0119
2456801.809877     0.2250      0.0119
2456801.810618     0.2547      0.0117
2456801.811359     0.2471      0.0119
2456801.812099     0.2471      0.0229
2456801.812840     0.2538      0.0119
2456801.813581     0.2292      0.0116
2456801.814321     0.2578      0.0119
2456801.815062     0.2695      0.0119
2456801.815803     0.2342      0.0115
2456801.816544     0.2572      0.0116
2456801.817284     0.2811      0.0119
2456801.818025     0.2823      0.0119
2456801.818766     0.2573      0.0119
2456801.819506     0.3149      0.0119
2456801.820247     0.3406      0.0128
2456801.820988     0.4746      0.0133
2456801.821728     0.5793      0.0142
2456801.822469     0.6792      0.0150
2456801.823210     0.8459      0.0164
2456801.823951     0.9536      0.0165
2456801.824691     1.0384      0.0175
2456801.825432     1.0240      0.0183
2456801.826173     0.8984      0.0183
2456801.826913     0.7566      0.0383
2456801.827654     0.6622      0.0150
2456801.828395     0.4930      0.0137
2456801.829135     0.3978      0.0126
2456801.829876     0.3393      0.0128
2456801.830617     0.2708      0.0128
2456801.831357     0.2715      0.0129
2456801.832098     0.2673      0.0121
2456801.832839     0.2752      0.0131
2456801.833580     0.2707      0.0121
2456801.834320     0.2658      0.0121
2456801.835061     0.2478      0.0128
2456801.835802     0.2626      0.0121
2456801.836542     0.2566      0.0121
2456801.837283     0.2191      0.0119
2456801.838024     0.2333      0.0137
2456801.838764     0.2311      0.0119
2456801.839505     0.2383      0.0121
2456801.840246     0.2394      0.0120
2456801.840987     0.2090      0.0125
2456801.841727     0.1965      0.0125
2456801.842468     0.1992      0.0124
2456801.843209     0.2403      0.0123
2456801.843949     0.2079      0.0125
2456801.844690     0.2144      0.0129
2456801.845431     0.1950      0.0127
2456801.846171     0.1832      0.0124
2456801.846912     0.2113      0.0122
2456801.847653     0.1865      0.0122
2456801.848393     0.1721      0.0127
2456801.849134     0.1748      0.0137
2456801.849875     0.1448      0.0137
2456801.850616     0.1318      0.0185
2456801.851368     0.1455      0.0129
2456801.852109     0.1168      0.0128
2456801.852849     0.1199      0.0129
2456801.853592     0.1303      0.0130
2456801.854331     0.1163      0.0136
2456801.855071     0.1170      0.0130
2456801.855812     0.1113      0.0131
2456801.856553     0.0764      0.0132
2456801.857293     0.0988      0.0129
2456801.858034     0.0593      0.0132
2456801.858775     0.0284      0.0128
2456801.859516     0.0542      0.0130
2456801.860256     0.0347      0.0130
2456801.860997     0.0360      0.0130
2456801.861738     0.0519      0.0129
2456801.862478     0.0509      0.0128
2456801.863219     0.0289      0.0132
2456801.863960     0.0570      0.0130
2456801.864700     0.0382      0.0133
2456801.865441     0.0424      0.0133
2456801.866182     0.0235      0.0133
2456801.866922     0.0008      0.0184
2456801.867663     0.0158      0.0275
2456801.868404     0.0060      0.0135
2456801.869145     0.0375      0.0136
2456801.869885     0.0133      0.0132
2456801.870626     0.0332      0.0133
2456801.871402     0.0343      0.0192
2456801.872142     0.0210      0.0131
2456801.872883     0.0510      0.0139
2456801.873635     0.0461      0.0143
2456801.874376     0.0997      0.0139
2456801.875116     0.1163      0.0143
2456801.875857     0.1243      0.0146
2456801.876598     0.1545      0.0158
2456801.877338     0.1133      0.0146
2456801.878079     0.1032      0.0146
2456801.878820     0.0806      0.0148
2456801.879561     0.0369      0.0147
2456801.880301     0.0255      0.0145
2456801.881042     0.0028      0.0138
-----------------------------------------
